A wide-field CO survey towards the California Molecular Filament

We present the survey of $^{12}$CO/$^{13}$CO/C$^{18}$O (J=1-0) toward the California Molecular Cloud (CMC) within the region of 161.75$^{\circ} \leqslant l \leqslant$ 167.75$^{\circ}$,-9.5$^{\circ} \leqslant b \leqslant $-7.5$^{\circ}$, using the Purple Mountain Observatory (PMO) 13.7 m millimeter telescope. Adopting a distance of 470 pc, the mass of the observed molecular cloud estimated from $^{12}$CO, $^{13}$CO, and C$^{18}$O is about 2.59$\times$10$^{4}$ M$_\odot$, 0.85$\times$10$^{4}$ M$_\odot$, and 0.09$\times$10$^{4}$ M$_\odot$, respectively. A large-scale continuous filament extending about 72 pc is revealed from the $^{13}$CO images. A systematic velocity gradient perpendicular to the major axis appears and is measured to be $\sim$ 0.82 km s$^{-1}$ pc$^{-1}$. The kinematics along the filament shows an oscillation pattern with a fragmentation wavelength of $\sim$ 2.3 pc and velocity amplitude of $\sim$ 0.92 km s$^{-1}$, which may be related with core-forming flows. Furthermore, assuming an inclination angle to the plane of the sky of 45$^{\circ}$, the estimated average accretion rate is $\sim$ 101 M$_\odot$ Myr$^{-1}$ for the cluster LkH$\alpha$ 101 and $\sim$ 21 M$_\odot$ Myr$^{-1}$ for the other regions. In the C$^{18}$O observations, the large-scale filament could be resolved into multiple substructures and their dynamics are consistent with the scenario of filament formation from converging flows. Approximately 225 C$^{18}$O cores are extracted, of which 181 are starless cores. Roughly 37$\%$ (67/181) of the starless cores have $\alpha_{\text{vir}}$ less than 1. Twenty outflow candidates are identified along the filament. Our results indicate active early-phase star formation along the large-scale filament in the CMC region.

==> datafile4.txt <==
Title: A wide-field CO survey towards the California Molecular Filament 
Authors: Guo W., Chen X., Feng J., Sun L., Wang C., Su Y., Sun Y., Ao Y., 
         Zhang S., Zhou X., Yuan L., Yang J. 
Table: Properties of the identified dense cores
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label      Explanations
--------------------------------------------------------------------------------
   1- 20 A20    ---       Core       Core position-based name, MWISP GDDD.ddd+D.ddd
  22- 25 F4.2   arcmin    Theta-a    Angular size, major axis
  27- 30 F4.2   arcmin    Theta-b    Angular size, minor axis
  32- 37 F6.2   deg       PA         Position Angle
  39- 43 F5.2   km/s      vlsr       Velocity relative to LSR 
  45- 48 F4.2   km/s      DV         Line FWHM
  50- 53 F4.2   pc        Reff       Effective (deconvolved) Radius
  55- 59 F5.2   K         Tex        Excitation temperature
  61- 65 F5.2   10+21cm-2 NH2        Column density, H2
  67- 72 F6.2   10+3cm-3  nH2        Volume number density, H2
  74- 77 F4.1   Msun      MLTE       LTE Mass, solar units
  79- 83 F5.2   Msun      Mvir       Virial Mass, solar units
  85- 88 F4.2   ---       alpha-vir  Virial {alpha} parameter, Mvir/MLTE
--------------------------------------------------------------------------------
MWISP G165.259-8.801 1.73 4.98  53.20 -0.94 0.63 0.19 20.72 13.11  26.98 53.1 15.70 0.30 
MWISP G165.333-9.089 1.75 2.48  33.20 -0.80 0.67 0.13 30.54 14.03  49.32 28.6 11.81 0.41 
MWISP G165.432-9.075 2.73 2.72   0.00 -0.62 0.65 0.17 16.88  7.64  17.38 26.8 15.40 0.57 
MWISP G163.682-8.327 4.59 2.35  12.40 -2.13 0.44 0.21  7.59  2.96   5.24 15.1  8.69 0.58 
MWISP G165.165-8.691 1.86 4.12  91.80 -1.14 0.57 0.18 11.56  5.24  11.68 18.9 12.04 0.64 
MWISP G162.475-8.691 3.96 2.93  -1.60 -1.47 0.69 0.22  8.14  4.88   8.25 26.6 22.21 0.83 
MWISP G164.984-8.591 1.46 2.90  55.60 -1.47 0.57 0.12 11.34  4.23  15.12  8.5  8.45 1.00 
MWISP G164.925-8.524 1.34 1.63 107.10 -1.97 0.62 0.08 12.47  5.18  40.88  5.3  6.16 1.15 
MWISP G164.149-8.200 2.61 2.76  31.40 -1.49 0.39 0.17 11.04  3.09   7.20 10.5  5.44 0.52 
MWISP G163.400-8.407 6.80 2.60  -5.90 -1.65 0.55 0.28  9.08  3.94   5.16 32.9 17.71 0.54 
MWISP G164.801-8.524 3.65 1.43   3.10 -0.82 0.42 0.14  9.40  2.83   8.48  7.0  5.21 0.75 
MWISP G163.116-8.440 6.68 2.44 -21.40 -2.13 0.39 0.27  8.89  2.52   3.46 19.4  8.52 0.44 
MWISP G165.142-8.626 2.01 2.86  50.50 -1.32 0.55 0.15 11.23  4.45  12.27 12.1  9.49 0.79 
MWISP G164.491-7.842 1.73 2.89  88.30 -1.63 0.35 0.14  8.21  2.25   6.94  5.3  3.53 0.67 
MWISP G164.551-7.833 3.42 1.96   5.50 -1.31 0.48 0.16  8.78  3.28   8.04 10.4  7.91 0.76 
MWISP G163.300-8.434 5.77 2.19  -2.80 -2.16 0.40 0.23  8.46  2.32   3.72 13.8  7.81 0.57 
MWISP G164.908-8.367 3.37 1.23 -38.00 -0.81 0.51 0.12 10.05  3.46  12.68  6.8  6.65 0.98 
MWISP G165.399-9.059 2.29 1.76  -7.80 -0.31 0.71 0.12 27.69 10.28  38.63 19.5 12.66 0.65 
MWISP G164.250-8.392 2.65 4.92  65.80 -1.33 0.43 0.24 10.42  2.92   4.59 18.0  9.20 0.51 
MWISP G164.934-8.543 1.92 2.62 129.00 -1.31 0.49 0.14 12.07  3.23   9.95  7.7  6.94 0.91 
MWISP G165.293-8.759 1.67 2.89  80.10 -0.98 0.56 0.13 13.87  4.62  14.76 10.5  8.83 0.84 
MWISP G165.592-9.102 3.84 1.89   4.00 -0.80 0.46 0.17 10.21  2.80   6.50  9.6  7.60 0.79 
MWISP G164.632-8.442 2.12 2.13  81.20 -0.47 0.50 0.13  8.82  2.98  10.07  6.3  6.76 1.07 
MWISP G164.833-8.410 1.40 3.85  44.50 -1.47 0.34 0.14  9.70  2.17   6.30  5.5  3.49 0.63 
MWISP G164.393-7.701 3.47 4.43  88.20 -1.33 0.34 0.26  7.42  1.79   2.55 13.0  6.28 0.48 
MWISP G166.376-9.008 2.06 1.45   0.50 -0.97 0.37 0.10 11.13  2.70  13.88  3.8  2.80 0.74 
MWISP G163.166-8.391 2.05 1.44  23.60 -1.82 0.41 0.10  8.38  2.04  10.69  2.8  3.40 1.21 
MWISP G162.526-8.675 2.89 1.42 -15.20 -1.81 0.54 0.12  7.75  2.92  10.78  5.6  7.41 1.32 
MWISP G164.086-8.151 3.14 2.43 -32.80 -1.49 0.51 0.18  9.41  2.90   6.47 10.4  9.62 0.92 
MWISP G165.343-8.875 1.22 2.04 118.70 -0.65 0.49 0.09 14.80  4.09  26.59  4.8  4.28 0.89 
MWISP G165.834-9.117 1.44 1.98 140.10 -1.13 0.39 0.09 11.37  2.69  14.70  3.6  3.01 0.83 
MWISP G162.441-8.751 1.96 2.89  74.40 -0.65 0.68 0.15  8.86  3.41   9.55  9.1 14.35 1.58 
MWISP G164.200-8.016 3.10 3.09   7.60 -1.48 0.46 0.20  8.55  2.49   4.75 11.2  8.89 0.79 
MWISP G163.250-8.409 1.56 3.14 142.70 -2.48 0.49 0.14  9.29  2.66   8.38  6.1  6.83 1.11 
MWISP G164.992-8.624 1.21 3.64  49.80 -0.97 0.55 0.13 10.12  2.83   9.75  5.9  8.07 1.37 
MWISP G165.275-8.932 1.25 1.51  61.20  0.52 0.40 0.07 15.55  3.50  36.06  3.1  2.23 0.72 
MWISP G163.042-8.475 1.44 2.81 128.70 -1.64 0.44 0.12  8.57  2.04   7.67  3.9  4.87 1.25 
MWISP G163.208-8.392 1.53 2.08  80.10 -2.64 0.47 0.10  8.77  2.28  10.93  3.4  4.73 1.39 
MWISP G165.292-8.807 1.65 1.08 -18.20 -0.97 0.56 0.06 20.75  5.66  65.28  4.8  4.13 0.87 
MWISP G164.424-8.258 2.04 4.65 132.40 -1.13 0.37 0.20  8.46  1.94   3.73  8.7  5.73 0.66 
MWISP G164.283-8.468 1.50 1.78  76.50 -1.96 0.61 0.09 11.88  3.93  23.31  4.9  7.00 1.42 
MWISP G164.059-8.282 1.49 1.69  84.70 -1.14 0.43 0.09  9.01  2.08  13.36  2.5  3.32 1.35 
MWISP G164.282-8.208 2.07 3.41 106.30 -1.46 0.39 0.17  8.32  1.84   4.36  6.1  5.37 0.88 
MWISP G163.051-8.392 1.74 2.42 126.90 -1.64 0.35 0.12  7.65  1.45   5.21  2.9  3.17 1.10 
MWISP G164.867-8.533 1.39 1.55  37.60 -1.30 0.46 0.08 10.81  2.27  18.51  2.3  3.33 1.45 
MWISP G164.117-8.150 1.92 3.64 109.00 -1.64 0.36 0.17 10.80  1.91   4.56  6.3  4.55 0.72 
MWISP G164.958-8.574 3.32 1.50 -14.30 -0.97 0.34 0.14 12.32  1.75   5.45  4.1  3.32 0.81 
MWISP G163.850-8.325 0.99 1.17 121.70 -1.14 0.33 0.03  8.53  1.52  82.69  0.8  0.74 0.89 
MWISP G166.017-9.083 1.47 2.75 136.80 -0.98 0.30 0.12 12.15  1.99   7.45  3.8  2.26 0.60 
MWISP G165.308-9.075 1.74 2.18 123.40 -0.64 0.62 0.12 31.90  8.85  35.35 15.8  9.27 0.59 
MWISP G162.533-8.917 2.06 4.49  65.70 -0.14 0.36 0.20  8.02  1.73   3.38  7.5  5.34 0.71 
MWISP G165.950-9.166 1.61 1.61   7.80 -0.32 0.36 0.09 11.12  2.19  13.42  2.7  2.39 0.89 
MWISP G164.333-7.733 1.36 2.02 119.70 -1.32 0.29 0.09  8.53  1.33   7.61  1.7  1.62 0.94 
MWISP G165.366-9.066 1.44 1.66  56.50 -0.81 0.54 0.08 29.59  6.61  45.57  7.5  5.03 0.67 
MWISP G165.534-9.017 1.51 2.56  79.40 -0.47 0.52 0.12 12.48  3.17  12.40  5.8  6.62 1.14 
MWISP G165.025-8.600 1.68 2.46 101.60 -1.47 0.45 0.12 11.62  2.39   8.74  4.7  5.18 1.11 
MWISP G163.558-8.326 1.83 3.11 136.60 -1.96 0.50 0.15  8.86  2.43   6.76  6.5  7.79 1.20 
MWISP G164.142-8.458 1.14 1.50  65.50 -1.48 0.28 0.06 10.59  1.49  19.00  1.2  0.99 0.82 
MWISP G165.050-8.650 2.57 1.57  -0.40 -1.15 0.59 0.12  9.21  2.64   9.92  5.0  8.74 1.75 
MWISP G165.100-8.708 1.09 1.59  58.30 -0.15 0.40 0.06 10.99  2.22  27.40  1.8  2.04 1.13 
MWISP G162.458-8.675 0.98 1.73  55.50 -1.97 0.34 0.06  8.02  1.49  19.38  1.2  1.44 1.21 
MWISP G165.158-7.551 1.90 1.90  -0.90 -0.98 0.44 0.11  8.34  2.06   8.60  3.5  4.53 1.29 
MWISP G165.168-8.650 1.60 3.42  83.80 -1.80 0.36 0.15 11.22  2.11   6.07  5.4  3.95 0.72 
MWISP G162.425-8.657 3.20 1.79 -22.80 -1.80 0.52 0.15  8.62  2.43   6.74  6.6  8.46 1.29 
MWISP G165.218-8.567 2.08 2.29 123.60 -1.31 0.51 0.13  9.80  2.71   8.71  6.1  7.29 1.19 
MWISP G163.191-8.418 1.75 2.61  50.20 -2.15 0.41 0.13  8.51  1.75   5.86  3.8  4.58 1.21 
MWISP G164.143-8.091 1.97 2.83 149.60 -1.63 0.37 0.15  6.97  1.32   3.74  3.5  4.21 1.21 
MWISP G165.182-8.749 1.74 1.11 -35.00 -1.31 0.48 0.07 13.18  3.04  30.14  2.8  3.28 1.19 
MWISP G163.459-8.375 4.19 1.77   8.90 -1.65 0.34 0.17  9.86  1.72   3.92  6.0  4.21 0.70 
MWISP G163.017-8.525 1.92 3.12 117.00 -0.98 0.50 0.15  8.78  2.41   6.44  6.8  8.04 1.18 
MWISP G164.084-8.425 2.72 2.95  11.80 -1.64 0.26 0.18  9.01  1.24   2.67  4.7  2.57 0.55 
MWISP G165.450-9.116 1.18 2.20 123.60 -0.32 0.50 0.09 13.16  2.88  17.83  3.5  4.59 1.31 
MWISP G164.891-8.508 1.45 2.14  89.60 -0.82 0.41 0.10 11.01  1.90   9.38  2.8  3.54 1.27 
MWISP G164.901-8.467 2.27 5.40  84.30 -1.32 0.34 0.23 10.25  1.52   2.48  8.8  5.56 0.63 
MWISP G165.759-9.158 1.26 3.34  60.40 -0.81 0.31 0.12 10.51  1.44   5.18  2.9  2.49 0.87 
MWISP G164.366-7.742 2.01 4.18  37.40 -1.63 0.32 0.19  8.07  1.36   2.83  5.4  4.00 0.74 
MWISP G163.357-8.424 1.31 3.37 139.40 -2.30 0.31 0.13  9.01  1.49   5.12  3.1  2.57 0.83 
MWISP G166.342-8.791 2.74 1.90  11.20 -1.31 0.43 0.14 10.66  2.41   7.20  5.9  5.46 0.93 
MWISP G163.750-8.351 2.63 3.07 127.60 -2.14 0.43 0.18  7.94  1.79   3.85  6.8  7.06 1.03 
MWISP G165.150-8.742 1.32 2.19  52.90 -1.14 0.45 0.10 11.40  2.39  12.80  3.3  4.05 1.24 
MWISP G165.333-8.942 1.48 1.21 -25.80 -0.14 0.55 0.06 14.08  3.54  40.52  3.0  4.01 1.34 
MWISP G162.492-8.850 1.66 2.94  51.70  0.02 0.37 0.14  7.09  1.46   4.60  3.3  3.88 1.16 
MWISP G163.992-8.166 1.64 1.10  22.70 -1.80 0.36 0.06  9.42  1.60  17.97  1.4  1.73 1.27 
MWISP G166.800-8.858 1.31 1.20 -14.00 -1.80 0.50 0.05 10.80  2.74  43.17  2.0  2.85 1.40 
MWISP G163.067-8.342 1.13 1.32  12.90 -1.64 0.27 0.05  8.41  1.13  20.51  0.8  0.78 0.98 
MWISP G163.933-8.551 1.77 2.18 177.40 -0.65 0.39 0.12 10.69  1.98   7.74  3.6  3.72 1.03 
MWISP G164.150-8.059 2.28 2.22  -5.40 -1.47 0.33 0.14  7.40  1.18   3.61  2.8  3.16 1.13 
MWISP G166.542-8.791 1.01 2.32  96.80 -0.64 0.36 0.08 10.58  1.88  13.37  2.1  2.20 1.06 
MWISP G165.142-8.758 2.14 1.60  -9.70 -0.47 0.37 0.11 12.03  1.91   8.41  3.1  3.09 1.00 
MWISP G164.617-7.834 1.34 2.36 151.00 -1.30 0.39 0.10  7.57  1.58   7.63  2.3  3.24 1.38 
MWISP G164.841-8.492 3.75 1.43   6.30 -0.81 0.39 0.14 10.53  1.63   4.75  4.1  4.57 1.11 
MWISP G165.509-9.091 2.44 1.43   1.80  0.19 0.31 0.11 14.33  1.75   7.60  2.9  2.19 0.76 
MWISP G162.392-8.709 2.86 1.61  25.40 -0.64 0.36 0.13  8.14  1.38   4.60  3.0  3.54 1.19 
MWISP G163.509-8.350 2.75 1.73   1.10 -1.81 0.43 0.13  9.91  2.00   6.46  4.5  5.16 1.16 
MWISP G163.017-8.616 1.17 2.03 129.50 -0.98 0.42 0.08  7.76  1.70  11.87  1.9  3.02 1.59 
MWISP G164.116-8.225 2.33 3.79  73.50 -1.64 0.42 0.19 10.59  1.97   3.98  8.2  7.09 0.86 
MWISP G162.851-8.692 1.60 2.83 133.30 -1.64 0.31 0.13  7.63  1.13   3.80  2.4  2.60 1.08 
MWISP G164.226-8.150 1.06 1.57  97.50 -1.81 0.34 0.06  9.12  1.39  18.86  1.1  1.41 1.29 
MWISP G164.617-8.116 3.58 1.73 -27.20 -1.80 0.35 0.16 10.23  1.62   4.22  4.7  4.01 0.85 
MWISP G165.242-7.642 1.25 1.80  72.50 -1.47 0.35 0.08 10.78  1.77  13.37  1.9  2.01 1.07 
MWISP G164.966-8.551 0.97 1.65  34.30 -0.97 0.69 0.06 10.93  3.00  44.70  2.3  5.55 2.46 
MWISP G165.700-9.117 2.11 2.11 -18.30 -0.97 0.34 0.13 11.25  1.59   5.44  3.3  3.10 0.93 
MWISP G162.833-8.742 3.66 1.71 -13.50 -1.48 0.35 0.16  8.64  1.36   3.53  4.0  4.03 1.01 
MWISP G164.967-8.292 2.53 1.58 -34.60 -0.64 0.29 0.12 10.71  1.47   5.58  2.8  2.10 0.76 
MWISP G165.517-9.125 2.43 1.79   2.60 -1.31 0.48 0.13 17.15  3.25  11.38  6.6  6.07 0.92 
MWISP G165.158-7.600 1.43 2.23  52.60 -1.31 0.24 0.10  8.93  1.03   4.92  1.5  1.23 0.80 
MWISP G166.849-8.700 1.72 1.92  53.60 -2.47 0.38 0.11  9.24  1.77   8.09  2.8  3.18 1.15 
MWISP G162.417-8.799 1.93 1.93  -1.10 -0.47 0.46 0.11  7.90  1.46   5.91  2.6  5.05 1.98 
MWISP G163.200-8.367 2.98 1.26   7.80 -1.81 0.39 0.11  9.39  1.66   6.69  2.9  3.64 1.25 
MWISP G164.000-8.399 2.21 2.67 128.90 -1.65 0.30 0.15  8.06  1.21   3.28  3.4  2.86 0.85 
MWISP G164.917-8.492 1.51 2.28  93.70 -1.64 0.39 0.11 10.70  1.71   7.53  2.8  3.44 1.24 
MWISP G165.083-8.417 1.78 1.05   0.30 -1.30 0.35 0.07  8.89  1.50  15.62  1.3  1.70 1.28 
MWISP G163.467-8.257 1.88 1.06  -6.80 -2.14 0.40 0.07  7.46  1.48  13.80  1.4  2.35 1.69 
MWISP G163.392-8.575 2.95 1.05 -17.10 -1.14 0.43 0.10  6.92  1.55   7.69  2.3  3.88 1.72 
MWISP G164.034-8.266 1.05 2.20  90.40 -1.31 0.29 0.08  9.16  1.10   8.02  1.2  1.40 1.18 
MWISP G165.250-8.567 1.41 1.78 146.60 -1.31 0.43 0.09 10.05  1.99  12.87  2.4  3.31 1.41 
MWISP G163.841-8.358 1.34 1.81 146.30 -1.81 0.54 0.08  8.22  2.08  14.10  2.4  5.08 2.14 
MWISP G165.533-9.067 1.55 2.59 112.00 -0.64 0.57 0.12 13.27  2.73  10.29  5.2  8.15 1.58 
MWISP G163.975-8.367 3.38 1.57  -7.20 -1.97 0.33 0.14  8.53  1.37   4.04  3.4  3.25 0.95 
MWISP G164.350-7.792 1.47 2.79 137.70 -1.47 0.32 0.12  7.84  1.12   4.14  2.2  2.61 1.20 
MWISP G163.667-8.317 2.41 3.50 125.00 -1.64 0.32 0.19  7.49  1.03   2.15  4.1  4.01 0.98 
MWISP G165.292-8.709 1.15 1.81  60.10 -1.81 0.37 0.07 11.58  1.74  14.96  1.7  2.09 1.23 
MWISP G165.142-8.575 1.16 3.26  88.10 -1.80 0.37 0.12 10.86  1.80   7.19  3.2  3.30 1.03 
MWISP G165.084-8.633 1.82 1.12   5.50 -0.97 0.40 0.07 10.95  1.86  16.59  1.8  2.40 1.34 
MWISP G165.359-8.850 1.03 1.03  35.80 -0.64 0.48 0.02 14.20  2.58 294.71  1.3  1.19 0.92 
MWISP G165.367-9.000 1.33 1.75 134.70 -0.81 0.55 0.08 33.04  6.18  44.34  6.8  5.10 0.75 
MWISP G164.950-8.408 2.34 2.94  85.50 -0.98 0.38 0.17  9.78  1.58   3.81  5.1  5.03 0.98 
MWISP G162.909-8.600 1.82 2.84 140.90 -1.30 0.34 0.14  8.40  1.22   3.66  3.0  3.40 1.15 
MWISP G165.274-8.858 1.02 2.28  49.60 -1.13 0.45 0.08 14.21  2.63  18.86  2.9  3.42 1.19 
MWISP G164.891-8.475 1.11 1.11 -16.70 -0.64 0.28 0.04  9.99  1.20  45.53  0.7  0.61 0.88 
MWISP G163.242-8.450 1.06 1.84 100.90 -2.47 0.40 0.07  8.18  1.44  14.04  1.3  2.30 1.74 
MWISP G165.658-9.092 1.84 3.33  72.20 -0.81 0.36 0.16 11.72  1.63   4.29  4.7  4.22 0.89 
MWISP G164.025-8.167 3.63 1.66  20.30 -1.65 0.38 0.15 10.30  1.60   4.27  4.5  4.65 1.02 
MWISP G163.091-8.392 2.17 1.52  36.00 -1.31 0.40 0.10  8.42  1.47   6.80  2.3  3.51 1.54 
MWISP G162.259-9.050 1.89 3.81  71.40 -0.97 0.32 0.17  7.79  1.11   2.58  3.7  3.66 0.98 
MWISP G163.659-8.350 1.16 3.00  25.30 -2.14 0.37 0.11  7.88  1.31   5.68  2.1  3.13 1.45 
MWISP G162.250-8.566 2.57 2.11 -85.60 -2.14 0.32 0.15  9.96  1.46   4.21  3.7  3.11 0.83 
MWISP G166.900-7.751 1.32 2.19 135.50 -0.14 0.45 0.10  9.05  1.81   9.68  2.5  4.05 1.64 
MWISP G165.050-8.133 1.18 2.69 111.30 -0.48 0.17 0.10  9.63  0.74   3.57  1.1  0.62 0.56 
MWISP G165.450-9.058 1.28 2.96 136.00 -0.14 0.45 0.12 19.54  2.79  11.09  5.0  4.90 0.98 
MWISP G164.367-7.758 1.25 1.80  32.10 -1.31 0.30 0.08  8.15  1.12   8.50  1.2  1.47 1.25 
MWISP G165.409-9.033 1.17 1.17   4.70 -0.48 0.50 0.05 23.95  3.84  92.50  2.5  2.36 0.95 
MWISP G164.867-8.549 4.14 2.05  25.90 -0.80 0.39 0.19 10.52  1.61   3.35  6.4  5.97 0.93 
MWISP G164.750-7.950 2.94 2.47 -10.90 -0.80 0.36 0.17 10.26  1.67   3.87  5.7  4.65 0.82 
MWISP G164.059-8.375 2.47 0.98  11.20 -1.64 0.38 0.08  8.68  1.44   9.72  1.6  2.52 1.53 
MWISP G165.041-8.650 1.77 2.38  85.40 -1.81 0.48 0.12  9.88  1.79   6.47  3.6  5.96 1.67 
MWISP G165.817-9.216 2.85 1.44  -2.00 -0.98 0.37 0.12 11.81  1.69   6.23  3.3  3.48 1.07 
MWISP G162.000-8.525 1.89 3.43  36.10 -3.31 0.24 0.16  8.13  0.93   2.34  2.8  1.94 0.68 
MWISP G162.458-8.626 1.41 1.93 140.10 -1.65 0.50 0.09  7.53  1.67   9.66  2.1  4.78 2.22 
MWISP G165.275-8.875 1.41 3.10  46.30 -0.64 0.36 0.13 13.40  1.87   6.53  3.9  3.43 0.89 
MWISP G164.359-8.317 2.37 2.38 101.40 -0.98 0.37 0.15  8.90  1.46   4.09  3.9  4.24 1.09 
MWISP G163.592-8.442 1.52 1.96  29.50 -0.98 0.23 0.10  7.58  0.83   4.29  1.2  1.08 0.93 
MWISP G164.950-8.592 1.29 1.29 -46.10 -0.47 0.36 0.06 12.46  1.52  20.81  1.2  1.57 1.33 
MWISP G163.725-8.317 1.21 2.10  39.80 -1.48 0.26 0.09  8.56  0.91   5.76  1.1  1.22 1.13 
MWISP G163.467-8.550 1.33 1.33 148.50 -1.31 0.37 0.06  6.78  1.15  13.42  1.0  1.80 1.86 
MWISP G164.258-8.183 1.12 2.36 123.20 -1.64 0.32 0.09  8.53  1.12   6.67  1.4  1.92 1.38 
MWISP G166.534-8.750 1.47 2.11 105.40 -0.80 0.33 0.10 10.02  1.40   6.92  2.0  2.29 1.12 
MWISP G164.067-8.242 2.06 2.27  82.40 -1.47 0.33 0.13  8.81  1.12   3.69  2.5  3.01 1.21 
MWISP G164.433-7.641 1.06 1.99 149.60 -1.30 0.32 0.07  7.84  1.16   9.76  1.1  1.58 1.38 
MWISP G163.050-8.433 1.80 2.44 120.20 -1.81 0.44 0.13  8.59  1.55   5.35  3.2  5.15 1.61 
MWISP G165.849-9.125 1.13 1.90 100.90 -0.81 0.30 0.08 12.47  1.41  11.53  1.4  1.42 0.99 
MWISP G163.817-8.316 1.87 1.63  14.90 -1.64 0.53 0.10  8.21  1.75   8.80  2.5  5.83 2.33 
MWISP G164.025-8.208 2.15 1.00  11.40 -1.64 0.33 0.07 12.14  1.48  12.18  1.5  1.71 1.15 
MWISP G165.641-9.125 1.64 1.54  27.60 -0.97 0.46 0.09 11.48  1.86  11.86  2.2  3.82 1.72 
MWISP G164.967-8.483 1.16 2.30  97.60 -1.48 0.49 0.09 11.23  2.00  11.82  2.5  4.53 1.80 
MWISP G164.250-8.308 1.64 2.79  69.70 -1.98 0.46 0.13  9.72  1.66   5.53  3.6  5.78 1.61 
MWISP G164.159-8.467 1.12 2.74 130.40  0.20 0.29 0.10 10.05  1.24   6.21  1.8  1.75 0.98 
MWISP G163.316-8.392 1.48 3.10  57.20 -1.81 0.50 0.13  9.78  1.95   6.52  4.2  6.81 1.62 
MWISP G165.592-9.108 3.05 2.28  81.30 -0.47 0.27 0.17  9.33  0.96   2.28  3.1  2.56 0.82 
MWISP G164.667-8.091 1.97 2.30  28.10 -1.81 0.41 0.13  9.93  1.55   5.21  3.3  4.55 1.38 
MWISP G162.458-8.784 1.71 1.25 -23.60 -0.47 0.34 0.07  8.59  1.03   8.43  1.0  1.81 1.75 
MWISP G166.217-9.000 1.59 1.76  94.00 -0.80 0.35 0.09 10.59  1.52   8.50  2.0  2.38 1.20 
MWISP G165.375-9.050 1.52 1.57  76.80  0.19 0.57 0.08 27.74  5.28  36.78  5.9  5.57 0.94 
MWISP G163.617-8.341 1.26 1.95 128.80 -1.47 0.45 0.08  8.03  1.42   9.34  1.6  3.58 2.18 
MWISP G163.950-8.575 2.42 1.92  59.10 -0.64 0.25 0.13  9.53  0.94   3.09  2.1  1.72 0.84 
MWISP G165.192-7.567 1.16 1.16 -11.60 -1.30 0.35 0.04  9.01  1.30  34.35  0.8  1.11 1.36 
MWISP G162.567-8.683 1.10 1.40 148.60 -1.81 0.44 0.05  7.97  1.42  23.31  1.0  2.16 2.09 
MWISP G166.417-8.975 2.66 1.88   7.40 -0.97 0.33 0.14 11.79  1.55   4.82  3.7  3.13 0.86 
MWISP G165.425-9.025 1.60 1.29  31.20 -0.48 0.58 0.07 33.15  5.69  49.80  5.5  5.10 0.92 
MWISP G164.200-7.800 1.62 1.62  -1.20 -1.47 0.27 0.09  8.12  0.89   5.40  1.1  1.36 1.22 
MWISP G165.516-8.958 1.09 2.20 117.80  0.19 0.54 0.08 13.04  2.67  18.26  3.0  5.05 1.67 
MWISP G163.159-8.433 1.85 1.51  25.00 -2.30 0.33 0.09  8.82  1.14   6.42  1.5  2.11 1.41 
MWISP G164.684-8.174 3.21 1.87  24.30 -1.15 0.27 0.15 10.04  1.05   2.80  3.0  2.34 0.79 
MWISP G165.266-7.617 1.44 1.29 -32.50 -0.97 0.31 0.07 11.18  1.38  14.63  1.2  1.32 1.09 
MWISP G162.309-9.142 1.30 2.33  49.10 -0.81 0.35 0.10  8.47  1.27   6.41  1.8  2.54 1.40 
MWISP G165.092-8.609 3.32 1.24  -6.60 -1.64 0.42 0.12 10.44  1.64   6.05  3.2  4.50 1.41 
MWISP G164.508-7.883 1.16 2.75  37.20 -1.64 0.26 0.10  8.93  1.00   4.77  1.5  1.45 0.97 
MWISP G164.250-8.383 1.71 1.90  41.30 -1.65 0.21 0.10  9.70  0.75   3.51  1.1  0.96 0.83 
MWISP G163.975-8.609 1.54 1.54  95.60 -0.48 0.34 0.08  9.96  1.28   8.94  1.4  1.98 1.38 
MWISP G164.125-8.833 1.38 2.12 110.50 -1.47 0.50 0.10 10.83  2.02  10.68  2.8  5.04 1.81 
MWISP G164.400-7.809 3.02 1.47  36.70 -1.31 0.34 0.13  8.61  1.05   3.58  2.2  3.10 1.41 
MWISP G164.133-8.475 2.48 1.15  10.70 -1.64 0.26 0.09 10.36  0.97   5.25  1.3  1.34 1.03 
MWISP G165.725-9.158 1.46 1.74 126.70 -0.64 0.38 0.09 11.42  1.45   9.11  1.7  2.62 1.51 
MWISP G164.408-7.758 1.48 2.63  42.90 -1.31 0.17 0.12  8.31  0.56   2.16  1.0  0.71 0.69 
MWISP G163.900-8.333 2.10 0.99  -6.20 -1.98 0.28 0.07  8.82  0.92   7.92  0.9  1.20 1.33 
MWISP G162.550-9.016 1.07 1.68  50.10  0.03 0.32 0.06  8.30  1.09  12.29  0.9  1.37 1.47 
MWISP G163.658-8.325 0.98 2.36  45.90 -1.31 0.29 0.08  7.51  0.86   6.22  0.9  1.41 1.51 
MWISP G163.175-8.442 1.90 2.08  75.80 -1.81 0.27 0.12  8.59  0.88   3.36  1.6  1.81 1.10 
MWISP G165.300-8.784 1.44 2.22  92.10 -0.97 0.45 0.10 19.06  2.69  12.80  4.0  4.35 1.08 
MWISP G164.825-8.517 1.35 2.10  72.50 -1.14 0.51 0.09 10.92  1.94  10.65  2.6  5.12 1.98 
MWISP G165.349-8.725 1.12 2.59 111.70 -0.97 0.32 0.10 12.71  1.39   7.38  1.9  2.05 1.08 
MWISP G163.542-8.458 1.07 2.13  88.60 -1.47 0.33 0.08  7.62  0.93   6.90  1.0  1.80 1.81 
MWISP G164.267-8.233 1.12 1.83 119.80 -1.15 0.25 0.07 11.04  1.05   9.40  1.0  0.94 0.93 
MWISP G165.466-9.108 1.48 1.01  45.00 -0.81 0.39 0.05 14.06  1.73  31.47  1.2  1.62 1.34 
MWISP G164.150-8.700 1.37 2.74 106.90 -0.64 0.31 0.11 10.71  1.27   5.10  2.2  2.31 1.03 
MWISP G162.092-8.416 1.94 1.49  -8.80 -2.81 0.18 0.10 10.67  0.70   3.76  1.0  0.65 0.67 
MWISP G164.917-8.600 1.11 1.10  11.70 -0.97 0.54 0.04 10.31  1.79  71.17  1.0  2.24 2.17 
MWISP G164.592-8.108 1.24 1.25  85.40 -1.31 0.32 0.05  9.59  1.15  18.55  0.8  1.15 1.37 
MWISP G164.333-7.700 3.08 1.31 -40.30 -1.48 0.35 0.12  8.18  1.17   4.38  2.2  3.08 1.39 
MWISP G163.042-8.508 1.09 1.53  58.00 -1.31 0.33 0.06  8.67  1.06  14.31  0.8  1.33 1.60 
MWISP G165.367-8.992 1.06 1.38  90.30 -1.47 0.48 0.05 28.15  4.29  82.76  3.0  2.39 0.81 
MWISP G165.284-8.925 1.28 2.94  45.30  0.03 0.51 0.12 13.59  2.45   9.82  4.4  6.26 1.43 
MWISP G163.708-8.283 1.23 2.57 100.00 -1.64 0.35 0.10  8.41  1.10   5.35  1.6  2.60 1.59 
MWISP G165.608-9.083 1.05 1.77  55.00 -0.47 0.30 0.07 10.51  1.06  11.17  0.9  1.24 1.34 
MWISP G164.217-8.133 1.02 1.56 100.70 -1.31 0.38 0.06  8.50  1.16  17.41  0.9  1.68 1.92 
MWISP G163.775-8.367 1.14 3.00  33.40 -1.81 0.22 0.11  8.40  0.73   3.26  1.2  1.09 0.92 
MWISP G162.316-8.850 1.15 1.85 108.40 -0.31 0.40 0.07  6.17  1.06   8.86  1.1  2.49 2.35 
MWISP G164.267-8.183 1.19 3.06  24.40 -1.31 0.21 0.11  7.63  0.63   2.63  1.1  1.04 0.95 
MWISP G163.000-8.484 1.29 3.79 135.10 -1.81 0.37 0.14  9.60  1.24   3.92  2.9  3.89 1.36 
MWISP G164.692-7.916 1.02 1.02  95.40 -0.97 0.37 0.02 10.49  1.34 227.28  0.7  0.61 0.94 
MWISP G164.892-8.375 1.04 2.47  34.00 -1.31 0.31 0.09 10.09  1.07   6.72  1.3  1.75 1.35 
MWISP G164.367-8.034 1.47 1.08   7.60 -1.97 0.41 0.06  7.37  1.28  19.39  1.0  1.95 2.03 
MWISP G166.917-7.767 1.18 2.78 146.80 -0.31 0.68 0.10 10.50  2.63  12.20  4.1 10.11 2.49 
MWISP G164.617-8.400 1.33 2.14  38.70 -0.31 0.34 0.09  8.32  1.11   6.02  1.5  2.29 1.54 
MWISP G163.500-8.467 1.74 1.92 138.80 -1.81 0.25 0.11  7.44  0.68   3.09  1.1  1.38 1.30 

